The Pareto Regret Frontier for Bandits

Given a multi-armed bandit problem it may be desirable to achieve a smaller-than-usual worst-case regret for some special actions. I show that the price for such unbalanced worst-case regret guarantees is rather high. Specifically, if an algorithm enjoys a worst-case regret of B with respect to some action, then there must exist another action for which the worst-case regret is at least {\Omega}(nK/B), where n is the horizon and K the number of actions. I also give upper bounds in both the stochastic and adversarial settings showing that this result cannot be improved. For the stochastic case the pareto regret frontier is characterised exactly up to constant factors.

==> data/fig1.txt <==
%x 0 1 
-0.5 65.6708 223.698 0.440733 1.84226 8000 8000 91.5 321 
-0.498 65.5413 223.534 0.441105 1.82182 8000 8000 91.632 323.202 
-0.496 65.6176 227.07 0.447671 1.86493 8000 8000 92.752 325.872 
-0.494 65.8377 225.534 0.445565 1.83805 8000 8000 92.378 323.076 
-0.492 66.3082 226.928 0.446174 1.83398 8000 8000 92.004 328.164 
-0.49 66.2241 231.313 0.448013 1.93011 8000 8000 92.61 334.67 
-0.488 66.4833 232.23 0.446424 1.97325 8000 8000 93.208 335.256 
-0.486 66.975 233.475 0.454433 1.93293 8000 8000 93.798 338.742 
-0.484 67.0238 234.513 0.454242 2.00058 8000 8000 93.412 341.22 
-0.482 66.858 236.781 0.460814 2.01322 8000 8000 93.99 346.076 
-0.48 67.3099 236.069 0.460963 1.98475 8000 8000 94.56 342.72 
-0.478 67.2842 239.881 0.461621 1.9992 8000 8000 94.644 347.984 
-0.476 67.6257 241.551 0.458851 2.0578 8000 8000 94.724 355.096 
-0.474 67.5543 241.982 0.454894 2.05871 8000 8000 94.326 353.604 
-0.472 67.7273 244.165 0.463563 2.03666 8000 8000 95.344 355.416 
-0.47 67.8786 244.39 0.470094 2.09029 8000 8000 95.41 356.73 
-0.468 67.799 245.754 0.466928 2.12804 8000 8000 95.004 358.956 
-0.466 68.5238 250.943 0.462567 2.21351 8000 8000 95.996 366.742 
-0.464 68.1258 250.377 0.465605 2.17498 8000 8000 96.512 364.24 
-0.462 68.7905 252.012 0.476541 2.21711 8000 8000 97.02 370.524 
-0.46 68.8485 256.478 0.469382 2.32542 8000 8000 96.6 377.2 
-0.458 69.1093 255.583 0.474425 2.23555 8000 8000 97.554 376.934 
-0.456 69.1932 256.509 0.474836 2.23532 8000 8000 97.128 377.112 
-0.454 69.4636 260.016 0.482253 2.32872 8000 8000 97.156 383.176 
-0.452 69.6137 261.727 0.465935 2.38585 8000 8000 97.18 384.2 
-0.45 69.4081 263.578 0.475207 2.40016 8000 8000 97.65 386.1 
-0.448 70.1281 264.205 0.487784 2.43093 8000 8000 99.008 389.312 
-0.446 69.6188 267.535 0.480524 2.46023 8000 8000 98.12 394.71 
-0.444 69.8694 272.721 0.480477 2.62836 8000 8000 98.124 403.596 
-0.442 70.1693 271.946 0.482799 2.59394 8000 8000 98.566 400.452 
-0.44 70.8095 273.716 0.49421 2.64789 8000 8000 100.32 408.76 
-0.438 70.7978 274.779 0.483506 2.60624 8000 8000 99.864 406.464 
-0.436 70.795 278.282 0.497057 2.75688 8000 8000 100.716 410.712 
-0.434 71.2078 278.676 0.488425 2.66029 8000 8000 99.82 416.64 
-0.432 70.9513 283.947 0.487346 2.86162 8000 8000 99.792 425.088 
-0.43 71.3487 283.695 0.494619 2.78989 8000 8000 100.62 422.69 
-0.428 71.7976 284.874 0.499848 2.69386 8000 8000 102.292 424.576 
-0.426 72.1128 286.597 0.498487 2.80557 8000 8000 101.388 427.704 
-0.424 71.971 290.028 0.501207 2.87733 8000 8000 101.76 431.632 
-0.422 72.2763 293.522 0.503405 2.88344 8000 8000 102.546 440.146 
-0.42 72.9562 297.208 0.500237 3.07705 8000 8000 102.48 447.72 
-0.418 72.6451 298.073 0.510102 2.98757 8000 8000 103.246 450.186 
-0.416 72.4733 302.039 0.506453 3.02821 8000 8000 102.752 460.096 
-0.414 72.7788 304.795 0.499883 3.12999 8000 8000 102.672 456.642 
-0.412 73.2303 307.007 0.50839 3.23732 8000 8000 103.412 466.384 
-0.41 73.606 308.648 0.516888 3.06487 8000 8000 104.55 466.17 
-0.408 73.6808 311.991 0.517101 3.33102 8000 8000 104.448 470.424 
-0.406 73.6364 314.123 0.515218 3.38966 8000 8000 104.342 477.05 
-0.404 73.7194 318.778 0.514453 3.36522 8000 8000 104.232 487.628 
-0.402 74.2013 320.8 0.523975 3.42348 8000 8000 104.922 485.616 
-0.4 73.6913 321.637 0.514352 3.46497 8000 8000 104.8 486 
-0.398 74.316 327.087 0.525888 3.58012 8000 8000 105.868 496.306 
-0.396 74.9731 329.265 0.528031 3.64319 8000 8000 106.128 512.82 
-0.394 74.9379 332.868 0.526518 3.76973 8000 8000 105.592 512.988 
-0.392 74.8645 335.337 0.531657 3.7734 8000 8000 106.624 509.208 
-0.39 75.4431 342.059 0.539371 3.94297 8000 8000 107.64 524.94 
-0.388 75.3993 341.235 0.53559 3.83838 8000 8000 106.7 528.844 
-0.386 75.4479 345.397 0.530882 3.96926 8000 8000 106.922 533.452 
-0.384 76.2261 347.298 0.542218 4.05682 8000 8000 108.288 536.832 
-0.382 75.8719 350.284 0.535809 3.98275 8000 8000 107.342 535.946 
-0.38 76.1152 357.387 0.536995 4.21779 8000 8000 108.68 556.7 
-0.378 76.3367 360.997 0.537164 4.25536 8000 8000 108.864 558.684 
-0.376 76.4957 362.198 0.542197 4.39117 8000 8000 109.04 555.728 
-0.374 77.1345 369.725 0.54759 4.4093 8000 8000 109.956 580.074 
-0.372 77.1157 369.917 0.543497 4.54441 8000 8000 109.74 576.228 
-0.37 77.7033 375.007 0.547579 4.43577 8000 8000 110.63 585.71 
-0.368 77.74 376.725 0.546027 4.51628 8000 8000 110.4 591.744 
-0.366 77.5777 381.656 0.553641 4.53714 8000 8000 109.434 599.508 
-0.364 77.7307 387.976 0.555339 4.79385 8000 8000 110.656 614.068 
-0.362 78.2332 391.427 0.56366 4.77984 8000 8000 111.496 619.382 
-0.36 78.8054 392.166 0.561953 4.76899 8000 8000 111.6 614.88 
-0.358 78.5264 397.792 0.560229 4.88282 8000 8000 111.338 636.166 
-0.356 78.4935 401.541 0.558803 5.057 8000 8000 111.072 631.544 
-0.354 78.9045 406.504 0.563432 4.99317 8000 8000 112.218 655.608 
-0.352 80.1901 410.701 0.582031 5.16427 8000 8000 115.104 659.648 
-0.35 79.4844 414.571 0.582107 5.08938 8000 8000 113.75 674.8 
-0.348 80.1981 419.674 0.581695 5.22519 8000 8000 113.796 674.772 
-0.346 80.0652 430.351 0.566698 5.47365 8000 8000 113.142 700.304 
-0.344 80.1431 434.736 0.586692 5.40115 8000 8000 114.896 714.832 
-0.342 80.1778 436.549 0.575439 5.56547 8000 8000 114.57 706.572 
-0.34 80.8685 443.61 0.579051 5.63742 8000 8000 114.92 728.28 
-0.338 80.3609 448.185 0.580118 5.66284 8000 8000 114.582 738.192 
-0.336 80.7765 455.763 0.585923 5.7551 8000 8000 115.92 755.328 
-0.334 81.2977 458.494 0.586934 5.88162 8000 8000 116.566 755.508 
-0.332 81.2431 465.794 0.589576 5.8206 8000 8000 116.532 768.58 
-0.33 82.4091 473.503 0.596144 5.9737 8000 8000 117.15 791.34 
-0.328 82.0051 475.807 0.592983 6.01395 8000 8000 117.752 794.744 
-0.326 82.6511 479.92 0.603936 6.10328 8000 8000 118.664 814.022 
-0.324 82.5033 484.458 0.601444 6.20006 8000 8000 118.26 814.536 
-0.322 82.8486 496.683 0.612665 6.32238 8000 8000 119.14 846.216 
-0.32 82.6538 504.464 0.599083 6.40339 8000 8000 118.08 871.68 
-0.318 83.2599 507.876 0.613356 6.5597 8000 8000 119.25 878.634 
-0.316 83.3428 516.575 0.606631 6.62369 8000 8000 119.764 910.08 
-0.314 83.2808 518.244 0.613226 6.61064 8000 8000 119.634 904.006 
-0.312 84.4148 531.048 0.629724 6.76084 8000 8000 121.68 955.656 
-0.31 83.8726 530.051 0.614748 6.67819 8000 8000 120.59 947.36 
-0.308 84.3911 533.293 0.615584 6.59573 8000 8000 121.044 939.4 
-0.306 84.287 547.755 0.62893 6.88111 8000 8000 121.788 986.238 
-0.304 85.0251 553.96 0.628275 6.89843 8000 8000 122.816 1008.67 
-0.302 84.9828 557.284 0.629012 6.88791 8000 8000 122.914 1013.21 
-0.3 84.9664 570.538 0.625074 7.0493 8000 8000 122.1 1063.2 
-0.298 85.7544 575.91 0.644237 7.02699 8000 8000 124.266 1079.06 
-0.296 85.9801 580.5 0.640212 7.18081 8000 8000 123.728 1125.1 
-0.294 85.7364 590.718 0.636455 7.2161 8000 8000 124.068 1146.6 
-0.292 86.4099 590.485 0.646235 7.08866 8000 8000 124.392 1129.75 
-0.29 87.2289 606.88 0.653467 7.29843 8000 8000 125.86 1229.31 
-0.288 87.573 604.832 0.649117 7.15726 8000 8000 125.856 1182.24 
-0.286 87.262 618.785 0.656314 7.25127 8000 8000 125.84 1239.24 
-0.284 87.2486 627.598 0.655647 7.35016 8000 8000 126.38 1277.43 
-0.282 87.6915 628.556 0.658155 7.32928 8000 8000 126.9 1279.72 
-0.28 88.2651 638.269 0.657503 7.35743 8000 8000 126.84 1276.24 
-0.278 89.0038 652.848 0.668593 7.44519 8000 8000 128.714 1290.48 
-0.276 88.4137 658.176 0.661199 7.37367 8000 8000 127.512 1280.92 
-0.274 88.9078 658.972 0.668129 7.32398 8000 8000 127.958 1272.73 
-0.272 88.8553 665.607 0.668344 7.35161 8000 8000 128.384 1271.87 
-0.27 89.3144 676.439 0.685165 7.29489 8000 8000 129.87 1264.68 
-0.268 89.4577 683.993 0.670522 7.34048 8000 8000 128.64 1254.51 
-0.266 89.1886 693.854 0.664975 7.31773 8000 8000 128.744 1250.2 
-0.264 90.5899 698.48 0.681707 7.28415 8000 8000 131.208 1240.54 
-0.262 90.3092 699.939 0.69112 7.19726 8000 8000 131.524 1232.45 
-0.26 90.4768 709.737 0.692262 7.21364 8000 8000 132.34 1223.82 
-0.258 90.5811 713.071 0.688381 7.13792 8000 8000 131.322 1213.89 
-0.256 91.2658 727.367 0.706831 7.09094 8000 8000 132.608 1204.99 
-0.254 91.3668 730.531 0.700971 7.1048 8000 8000 132.08 1195.58 
-0.252 92.4138 741.241 0.708533 7.04233 8000 8000 133.812 1186.42 
-0.25 92.2448 741.278 0.711002 6.94451 8000 8000 134.5 1176.75 
-0.248 92.4817 743.768 0.710323 6.8442 8000 8000 134.664 1167.58 
-0.246 92.3904 754.411 0.71979 6.76431 8000 8000 135.3 1158.17 
-0.244 92.7063 758.393 0.710288 6.6683 8000 8000 134.444 1149.24 
-0.242 93.2487 762.535 0.730749 6.60981 8000 8000 136.246 1139.82 
-0.24 93.4864 765.771 0.722372 6.54251 8000 8000 135.84 1130.64 
-0.238 94.3798 774.811 0.728017 6.44724 8000 8000 137.564 1121.46 
-0.236 94.0422 780.876 0.729086 6.3566 8000 8000 138.06 1112.27 
-0.234 94.2873 783.338 0.732163 6.18229 8000 8000 137.358 1103.08 
-0.232 95.3642 788.696 0.735006 6.12842 8000 8000 138.736 1094.11 
-0.23 95.575 792.197 0.742903 6.03726 8000 8000 139.61 1084.68 
-0.228 95.4443 799.133 0.742243 5.87082 8000 8000 139.992 1075.93 
-0.226 95.7247 799.184 0.747707 5.79051 8000 8000 138.99 1066.27 
-0.224 97.1075 805.584 0.765783 5.64142 8000 8000 142.24 1057.28 
-0.222 96.3271 805.926 0.757844 5.51059 8000 8000 141.414 1048.06 
-0.22 97.1571 806.583 0.775142 5.41039 8000 8000 142.12 1039.06 
-0.218 96.7852 811.39 0.774751 5.26245 8000 8000 142.354 1030.05 
-0.216 97.0499 809.174 0.776898 5.15085 8000 8000 142.56 1021.03 
-0.214 97.8324 809.79 0.778843 5.05268 8000 8000 144.236 1011.58 
-0.212 97.4671 810.57 0.767564 4.9162 8000 8000 142.676 1002.34 
-0.21 97.1835 811.55 0.76839 4.75056 8000 8000 142.17 993.09 
-0.208 98.08 811.243 0.782113 4.61804 8000 8000 143.936 984.464 
-0.206 99.1668 812.796 0.794652 4.46731 8000 8000 146.26 975.41 
-0.204 98.9309 814.872 0.791397 4.28979 8000 8000 144.84 966.756 
-0.202 99.3208 809.247 0.782816 4.21806 8000 8000 145.238 957.48 
-0.2 100.15 810.644 0.80055 4.04038 8000 8000 148.2 947.8 
-0.198 100.901 804.232 0.826638 3.97479 8000 8000 149.886 938.718 
-0.196 99.8496 805.931 0.801955 3.79571 8000 8000 147.98 930.216 
-0.194 101.005 801.885 0.81426 3.66568 8000 8000 149.574 920.724 
-0.192 101.388 804.605 0.818933 3.45334 8000 8000 150.144 912 
-0.19 101.036 798.448 0.818846 3.37073 8000 8000 149.72 903.07 
-0.188 101.688 795.28 0.835652 3.23458 8000 8000 150.024 893 
-0.186 102.518 793.912 0.833017 3.07825 8000 8000 151.404 884.244 
-0.184 102.631 790.247 0.844885 2.95496 8000 8000 151.064 875.104 
-0.182 102.856 786.937 0.835265 2.83066 8000 8000 151.606 866.684 
-0.18 103.211 778.379 0.846663 2.77346 8000 8000 154.08 856.8 
-0.178 103.467 775.347 0.845124 2.59941 8000 8000 154.326 847.28 
-0.176 103.273 769.864 0.841915 2.51868 8000 8000 152.768 838.816 
-0.174 104.633 764.456 0.864609 2.4097 8000 8000 156.078 829.98 
-0.172 104.43 760.366 0.869343 2.2535 8000 8000 156.176 820.268 
-0.17 104.773 754.946 0.854849 2.15944 8000 8000 154.7 810.73 
-0.168 105.527 750.086 0.877644 2.03111 8000 8000 156.744 802.032 
-0.166 105.747 742.091 0.876462 1.94944 8000 8000 158.032 792.982 
-0.164 105.268 737.427 0.889901 1.85771 8000 8000 157.604 783.756 
-0.162 105.575 730.058 0.873211 1.77011 8000 8000 156.978 774.522 
-0.16 106.59 725.24 0.88875 1.594 8000 8000 159.36 764.8 
-0.158 106.012 716.227 0.878725 1.5987 8000 8000 159.264 755.714 
-0.156 106.67 710.556 0.883104 1.45755 8000 8000 159.744 746.616 
-0.154 106.996 703.768 0.897082 1.37298 8000 8000 160.93 737.506 
-0.152 107.39 695.379 0.901577 1.35251 8000 8000 161.88 728.384 
-0.15 107.456 688.984 0.887675 1.18155 8000 8000 161.25 718.5 
-0.148 108.075 680.253 0.904428 1.20094 8000 8000 160.728 709.512 
-0.146 106.762 673.653 0.906762 1.08922 8000 8000 161.33 700.216 
-0.144 107.961 665.011 0.914367 1.06255 8000 8000 161.136 691.344 
-0.142 109.223 656.66 0.921466 1.03526 8000 8000 162.59 681.742 
-0.14 109.226 648.587 0.931221 0.950998 8000 8000 164.22 672.28 
-0.138 108.589 639.754 0.929893 0.91645 8000 8000 163.944 662.814 
-0.136 109.421 632.411 0.915468 0.852891 8000 8000 164.832 654.024 
-0.134 109.129 624.275 0.928142 0.783923 8000 8000 165.758 644.138 
-0.132 110.203 616.6 0.935469 0.699157 8000 8000 166.188 634.656 
-0.13 110.479 607.33 0.957192 0.680938 8000 8000 167.31 625.56 
-0.128 110.718 598.677 0.959648 0.640972 8000 8000 167.04 616.32 
-0.126 110.143 590.224 0.946647 0.605898 8000 8000 167.58 606.564 
-0.124 111.609 580.775 0.949522 0.611253 8000 8000 169.26 597.06 
-0.122 110.464 572.306 0.945294 0.538198 8000 8000 165.92 587.674 
-0.12 111.235 563.453 0.943403 0.535947 8000 8000 167.16 578.64 
-0.118 110.732 554.829 0.949709 0.491439 8000 8000 168.622 568.878 
-0.116 111.063 546.413 0.955242 0.439336 8000 8000 167.968 559.932 
-0.114 110.85 536.971 0.953602 0.437591 8000 8000 168.834 549.822 
-0.112 111.638 528.4 0.952666 0.393853 8000 8000 168.448 540.848 
-0.11 111.981 518.986 0.959043 0.391626 8000 8000 170.83 531.19 
-0.108 111.331 510.206 0.939932 0.346371 8000 8000 168.588 521.748 
-0.106 110.851 501.217 0.936891 0.324914 8000 8000 167.586 512.51 
-0.104 111.456 491.89 0.949537 0.311017 8000 8000 169.624 502.736 
-0.102 111.194 482.805 0.938526 0.293978 8000 8000 168.504 493.17 
-0.1 110.943 473.602 0.934881 0.284493 8000 8000 167 483.8 
-0.098 111.56 464.243 0.950483 0.274704 8000 8000 170.128 474.222 
-0.096 110.893 455.214 0.934253 0.250672 8000 8000 168.96 464.544 
-0.094 110.213 446.004 0.93891 0.232888 8000 8000 168.166 455.054 
-0.092 110.337 436.657 0.923848 0.221017 8000 8000 167.9 445.648 
-0.09 110.238 427.548 0.916556 0.200469 8000 8000 167.31 435.96 
-0.088 109.883 418.231 0.908157 0.193933 8000 8000 166.672 426.36 
-0.086 109.083 408.877 0.89363 0.194364 8000 8000 164.518 416.842 
-0.084 108.738 399.616 0.895001 0.181112 8000 8000 165.228 407.232 
-0.082 107.733 390.186 0.882671 0.174323 8000 8000 162.606 397.782 
-0.08 107.064 380.981 0.865581 0.154932 8000 8000 161.12 388.16 
-0.078 106.289 371.588 0.856195 0.148812 8000 8000 161.382 378.378 
-0.076 106.916 362.256 0.847606 0.136648 8000 8000 160.892 368.828 
-0.074 105.123 352.943 0.828826 0.126475 8000 8000 157.398 359.344 
-0.072 105.054 343.544 0.819444 0.121137 8000 8000 157.824 349.704 
-0.07 103.055 334.041 0.80372 0.122118 8000 8000 154.7 340.2 
-0.068 102.218 324.57 0.774298 0.119305 8000 8000 151.776 330.412 
-0.066 100.946 315.257 0.768961 0.108586 8000 8000 150.744 320.892 
-0.064 99.9448 305.778 0.748302 0.104446 8000 8000 147.456 311.168 
-0.062 98.2321 296.321 0.730277 0.0998238 8000 8000 144.832 301.568 
-0.06 97.0087 286.844 0.707733 0.0961577 8000 8000 141.42 291.9 
-0.058 95.4777 277.274 0.691757 0.089326 8000 8000 138.04 282.112 
-0.056 93.3375 267.954 0.662692 0.0859777 8000 8000 134.624 272.608 
-0.054 91.5164 258.364 0.642258 0.0821531 8000 8000 130.842 262.872 
-0.052 89.9831 248.969 0.626907 0.0759838 8000 8000 127.504 253.188 
-0.05 88.1035 239.425 0.594084 0.0752724 8000 8000 123.05 243.4 
-0.048 86.6942 229.938 0.569048 0.0688475 8000 8000 118.992 233.808 
-0.046 84.3927 220.42 0.551496 0.0683488 8000 8000 114.586 224.158 
-0.044 81.5623 210.884 0.536758 0.0625758 8000 8000 109.912 214.368 
-0.042 79.3063 201.419 0.505027 0.058364 8000 8000 105 204.792 
-0.04 76.4488 191.874 0.478261 0.0556943 8000 8000 100 195 
-0.038 73.9251 182.307 0.448423 0.0512639 8000 8000 95.228 185.288 
-0.036 71.0129 172.754 0.430702 0.0490615 8000 8000 90.504 175.536 
-0.034 68.2206 163.255 0.402175 0.0452037 8000 8000 85.986 165.92 
-0.032 65.2457 153.68 0.375461 0.0428148 8000 8000 81.28 156.128 
-0.03 61.9605 144.103 0.353701 0.0403499 8000 8000 76.8 146.43 
-0.028 58.8984 134.582 0.324248 0.0367501 8000 8000 72.184 136.752 
-0.026 55.4898 124.936 0.300012 0.0348467 8000 8000 67.86 126.932 
-0.024 51.7368 115.41 0.274246 0.0323076 8000 8000 63.192 117.24 
-0.022 48.0187 105.811 0.253514 0.0283215 8000 8000 58.718 107.47 
-0.02 44.1844 96.2132 0.230035 0.0260621 8000 8000 53.54 97.74 
-0.018 40.5965 86.6111 0.207234 0.0236827 8000 8000 49.428 87.984 
-0.016 36.3367 77.0128 0.180002 0.0206478 8000 8000 44.24 78.224 
-0.014 32.2749 67.3968 0.156808 0.0177795 8000 8000 39.508 68.446 
-0.012 28.0268 57.8037 0.132784 0.0150923 8000 8000 34.104 58.668 
-0.01 23.5263 48.1686 0.112208 0.0126154 8000 8000 28.81 48.9 
-0.008 19.0827 38.5545 0.0868963 0.0100184 8000 8000 23.192 39.136 
-0.006 14.5076 28.9158 0.0655998 0.00751829 8000 8000 17.838 29.346 
-0.004 9.78018 19.2865 0.0435184 0.00500198 8000 8000 12.076 19.576 
-0.002 4.93198 9.64493 0.0220445 0.00245553 8000 8000 6.078 9.786 
4.30211e-16 1.07561e-12 7.62163e-14 4.71119e-15 5.35746e-16 8000 8000 1.33323e-12 1.08413e-13 
0.002 4.93308 0.351147 0.0223514 0.00242567 8000 8000 6.094 0.5 
0.004 9.8113 0.694811 0.0440558 0.00484168 8000 8000 12.108 0.988 
0.006 14.5156 1.04552 0.0670628 0.00735781 8000 8000 17.856 1.488 
0.008 19.0017 1.37238 0.0887731 0.00976253 8000 8000 23.288 1.952 
0.01 23.5941 1.69502 0.110494 0.0118892 8000 8000 28.82 2.41 
0.012 27.9661 2.03724 0.132385 0.0144126 8000 8000 33.912 2.904 
0.014 32.2362 2.35518 0.152909 0.0169231 8000 8000 39.06 3.374 
0.016 36.43 2.69509 0.178645 0.0189953 8000 8000 44.32 3.84 
0.018 40.4956 2.98425 0.201119 0.0208135 8000 8000 49.158 4.248 
0.02 44.238 3.30239 0.224185 0.0235326 8000 8000 53.74 4.72 
0.022 47.9883 3.5835 0.24981 0.0261344 8000 8000 58.366 5.148 
0.024 51.8101 3.91127 0.277711 0.0277191 8000 8000 63.288 5.592 
0.026 55.1354 4.19043 0.299098 0.0300188 8000 8000 67.678 6.006 
0.028 58.5577 4.49711 0.324241 0.0325 8000 8000 72.1 6.468 
0.03 61.9821 4.75638 0.352263 0.0341323 8000 8000 76.8 6.84 
0.032 64.7514 5.0662 0.374727 0.0367095 8000 8000 80.992 7.264 
0.034 68.3989 5.34423 0.401581 0.0392078 8000 8000 86.088 7.718 
0.036 71.5872 5.58985 0.428748 0.0402451 8000 8000 90.792 8.064 
0.038 73.9657 5.87405 0.448847 0.0425044 8000 8000 95.228 8.474 
0.04 76.6542 6.14204 0.476873 0.0451431 8000 8000 100 8.88 
0.042 79.3631 6.41387 0.498498 0.0467626 8000 8000 104.916 9.198 
0.044 81.2304 6.63522 0.529433 0.0485936 8000 8000 109.648 9.592 
0.046 83.7932 6.93656 0.556183 0.049999 8000 8000 114.448 9.936 
0.048 86.336 7.18968 0.575154 0.052204 8000 8000 118.944 10.32 
0.05 88.6596 7.41031 0.600084 0.0538091 8000 8000 123.55 10.65 
0.052 89.8077 7.69273 0.624358 0.0563052 8000 8000 127.088 11.128 
0.054 92.2271 7.90895 0.648432 0.0584444 8000 8000 131.382 11.448 
0.056 94.2125 8.17354 0.665704 0.0601876 8000 8000 135.016 11.816 
0.058 95.5177 8.39965 0.685715 0.0615887 8000 8000 138.272 12.18 
0.06 96.1983 8.56577 0.710151 0.0639321 8000 8000 140.88 12.48 
0.062 98.8611 8.81917 0.729477 0.0646782 8000 8000 144.708 12.71 
0.064 99.9676 9.10384 0.751169 0.0665753 8000 8000 148.288 13.12 
0.066 100.972 9.33803 0.774301 0.0690348 8000 8000 150.15 13.596 
0.068 102.333 9.51372 0.796408 0.0694372 8000 8000 153.34 13.668 
0.07 102.924 9.7038 0.800279 0.0729579 8000 8000 154.14 14.14 
0.072 104.388 9.91588 0.810149 0.0744763 8000 8000 156.672 14.4 
0.074 104.415 10.1583 0.82835 0.075288 8000 8000 157.176 14.726 
0.076 106.54 10.3761 0.838107 0.0775424 8000 8000 160.36 15.048 
0.078 107.547 10.5035 0.870804 0.0778705 8000 8000 162.708 15.21 
0.08 107.074 10.7519 0.880297 0.0802296 8000 8000 164.32 15.6 
0.082 108.348 10.8499 0.877572 0.0810721 8000 8000 163.344 15.662 
0.084 108.157 11.1358 0.891945 0.0828732 8000 8000 164.472 16.212 
0.086 109.185 11.3219 0.900811 0.085139 8000 8000 166.238 16.512 
0.088 108.912 11.4607 0.903399 0.0851412 8000 8000 165.88 16.456 
0.09 110.071 11.7534 0.920771 0.0887366 8000 8000 168.03 17.1 
0.092 110.143 11.8741 0.924306 0.0882505 8000 8000 167.9 17.112 
0.094 110.207 12.1283 0.924784 0.0916144 8000 8000 167.32 17.672 
0.096 110.437 12.1628 0.929497 0.0898317 8000 8000 167.52 17.568 
0.098 110.653 12.3857 0.945168 0.0935271 8000 8000 168.07 18.032 
0.1 111.571 12.648 0.937688 0.0958434 8000 8000 169.1 18.5 
0.102 110.889 12.7261 0.951772 0.0950439 8000 8000 169.626 18.462 
0.104 110.936 12.7332 0.951477 0.096361 8000 8000 168.272 18.512 
0.106 111.245 13.0187 0.95259 0.0990544 8000 8000 169.176 18.974 
0.108 111.608 13.2491 0.953113 0.099752 8000 8000 168.912 19.332 
0.11 111.936 13.4886 0.94282 0.100781 8000 8000 169.51 19.58 
0.112 112.088 13.5394 0.958393 0.103973 8000 8000 170.464 19.712 
0.114 111.065 13.7223 0.964458 0.103294 8000 8000 168.834 19.95 
0.116 111.571 13.7639 0.957982 0.104762 8000 8000 168.896 19.952 
0.118 111.837 14.0485 0.961438 0.106142 8000 8000 170.156 20.414 
0.12 111.466 14.1705 0.960945 0.106736 8000 8000 168.24 20.4 
0.122 110.516 14.3212 0.956232 0.109029 8000 8000 168.97 20.862 
0.124 109.936 14.6024 0.946474 0.109995 8000 8000 167.028 21.204 
0.126 109.414 14.6192 0.937635 0.110178 8000 8000 164.556 21.168 
0.128 111.234 14.7165 0.948833 0.111694 8000 8000 168.448 21.376 
0.13 109.728 14.8952 0.936594 0.112225 8000 8000 165.49 21.58 
0.132 110.378 15.0153 0.94831 0.114548 8000 8000 167.112 21.78 
0.134 110.178 15.1058 0.943389 0.11457 8000 8000 166.696 21.976 
0.136 109.177 15.3563 0.929542 0.116422 8000 8000 164.288 22.168 
0.138 109.679 15.356 0.932441 0.117486 8000 8000 166.014 22.356 
0.14 109.453 15.6632 0.9417 0.118393 8000 8000 165.06 22.68 
0.142 108.427 15.6263 0.924902 0.120029 8000 8000 164.01 22.862 
0.144 107.628 15.818 0.905593 0.119014 8000 8000 161.712 22.896 
0.146 108.64 15.9227 0.922253 0.12236 8000 8000 163.082 23.214 
0.148 107.374 16.1164 0.905711 0.121407 8000 8000 160.58 23.384 
0.15 108.243 16.1974 0.908001 0.121979 8000 8000 162.3 23.55 
0.152 107.301 16.2737 0.897953 0.124116 8000 8000 161.576 23.712 
0.154 107.632 16.2343 0.905456 0.123259 8000 8000 161.546 23.562 
0.156 106.404 16.4768 0.898191 0.125269 8000 8000 159.12 23.868 
0.158 106.994 16.5325 0.903283 0.124419 8000 8000 160.054 24.016 
0.16 106.272 16.6431 0.88392 0.128147 8000 8000 159.36 24.32 
0.162 105.957 16.7516 0.872367 0.12573 8000 8000 156.654 24.138 
0.164 105.496 16.9497 0.885342 0.12795 8000 8000 156.948 24.6 
0.166 106.141 17.0481 0.871912 0.129426 8000 8000 158.032 24.9 
0.168 104.819 17.1925 0.868522 0.130478 8000 8000 157.08 25.032 
0.17 104.681 17.1735 0.879743 0.131 8000 8000 157.93 25.16 
0.172 104.202 17.3082 0.858032 0.132668 8000 8000 155.144 25.112 
0.174 104.061 17.3488 0.850831 0.133425 8000 8000 154.512 25.23 
0.176 103.456 17.5347 0.856671 0.134122 8000 8000 155.056 25.52 
0.178 103.689 17.6468 0.863015 0.135332 8000 8000 154.86 25.632 
0.18 102.263 17.7344 0.847921 0.133251 8000 8000 152.82 25.74 
0.182 102.606 17.9228 0.848579 0.135482 8000 8000 152.88 26.026 
0.184 102.549 17.9083 0.838309 0.135431 8000 8000 152.72 26.128 
0.186 101.302 18.0216 0.838109 0.137147 8000 8000 150.66 26.226 
0.188 102.05 17.9849 0.82394 0.137662 8000 8000 150.212 26.32 
0.19 101.285 18.1968 0.835846 0.136923 8000 8000 150.1 26.41 
0.192 100.907 18.201 0.811108 0.137135 8000 8000 148.224 26.496 
0.194 101.149 18.4531 0.830077 0.14071 8000 8000 149.962 26.966 
0.196 100.682 18.4554 0.818343 0.139175 8000 8000 149.352 26.852 
0.198 100.744 18.5071 0.810677 0.139168 8000 8000 148.302 26.928 
0.2 99.6385 18.5632 0.809977 0.141823 8000 8000 147.8 27 
0.202 99.7187 18.7467 0.806941 0.144076 8000 8000 148.672 27.068 
0.204 99.7463 18.6876 0.800016 0.140873 8000 8000 147.288 26.928 
0.206 99.2026 18.7877 0.806396 0.142141 8000 8000 145.848 27.192 
0.208 98.925 18.9117 0.796463 0.144049 8000 8000 146.432 27.456 
0.21 98.3814 18.9371 0.791682 0.145099 8000 8000 144.9 27.72 
0.212 98.0096 18.9458 0.798075 0.145888 8000 8000 145.432 27.56 
0.214 98.0561 19.1975 0.782013 0.145344 8000 8000 144.664 27.82 
0.216 97.3747 19.127 0.774775 0.147039 8000 8000 143.208 28.08 
0.218 97.1742 19.4011 0.777595 0.14705 8000 8000 143.444 28.122 
0.22 96.9177 19.2928 0.76834 0.148143 8000 8000 142.12 28.16 
0.222 96.0141 19.3903 0.771142 0.149313 8000 8000 142.746 28.194 
0.224 96.0729 19.5575 0.759001 0.146333 8000 8000 141.344 28.448 
0.226 96.2127 19.4437 0.766313 0.146396 8000 8000 140.798 28.024 
0.228 95.2434 19.5313 0.754239 0.149287 8000 8000 139.992 28.5 
0.23 95.4484 19.6279 0.763878 0.151823 8000 8000 141.68 28.75 
0.232 94.8158 19.9417 0.745896 0.1528 8000 8000 139.2 29 
0.234 95.3092 19.7675 0.74751 0.150207 8000 8000 140.166 28.782 
0.236 94.6626 20.0388 0.739469 0.15534 8000 8000 139.004 29.264 
0.238 93.8767 19.8421 0.737617 0.15095 8000 8000 137.802 29.036 
0.24 94.0768 19.857 0.735001 0.152888 8000 8000 137.76 28.8 
0.242 93.0775 19.9026 0.733418 0.151541 8000 8000 137.94 29.04 
0.244 93.2534 20.0285 0.735802 0.152935 8000 8000 135.908 29.28 
0.246 93.0318 20.2343 0.724367 0.153786 8000 8000 137.514 29.52 
0.248 92.8991 20.2268 0.722348 0.152687 8000 8000 136.4 29.264 
0.25 92.607 20.2908 0.717645 0.153984 8000 8000 134.5 29.5 
0.252 91.4351 20.2182 0.71165 0.15317 8000 8000 133.056 29.232 
0.254 91.5859 20.3305 0.724783 0.156148 8000 8000 133.858 29.718 
0.256 91.3959 20.48 0.715479 0.156074 8000 8000 132.864 29.696 
0.258 90.7038 20.5234 0.709447 0.156209 8000 8000 134.16 29.67 
0.26 90.6484 20.5929 0.695896 0.158626 8000 8000 131.3 29.9 
0.262 90.2683 20.698 0.693081 0.156071 8000 8000 131 29.868 
0.264 90.915 20.5821 0.708044 0.154152 8000 8000 133.056 29.832 
0.266 89.6767 20.7975 0.691263 0.157025 8000 8000 131.67 30.058 
0.268 89.4941 20.7136 0.692472 0.157121 8000 8000 130.248 30.016 
0.27 89.0009 20.7687 0.701282 0.157024 8000 8000 130.68 30.24 
0.272 88.7943 20.8371 0.686555 0.156369 8000 8000 129.744 30.192 
0.274 88.2576 20.8327 0.671926 0.159422 8000 8000 127.958 30.14 
0.276 88.4739 20.8775 0.678708 0.160284 8000 8000 128.34 30.36 
0.278 88.3703 21.0357 0.676585 0.158528 8000 8000 128.436 30.858 
0.28 88.4169 20.928 0.68102 0.159189 8000 8000 128.52 30.24 
0.282 88.3971 21.0901 0.671872 0.159119 8000 8000 128.028 30.456 
0.284 86.9762 21.03 0.65801 0.161276 8000 8000 125.528 30.388 
0.286 86.7107 21.0296 0.659119 0.157205 8000 8000 126.126 30.602 
0.288 87.5054 21.1375 0.662121 0.159477 8000 8000 126.432 30.528 
0.29 86.9697 21.2477 0.658516 0.161693 8000 8000 126.73 30.74 
0.292 86.7139 21.2292 0.660663 0.15957 8000 8000 125.56 30.66 
0.294 86.4467 21.2874 0.661541 0.160151 8000 8000 125.538 30.87 
0.296 85.5984 21.3013 0.650825 0.16226 8000 8000 122.84 31.08 
0.298 85.3857 21.3647 0.656408 0.163728 8000 8000 124.266 31.29 
0.3 85.9477 21.5649 0.641605 0.165244 8000 8000 123.9 31.5 
0.302 85.2797 21.2998 0.64571 0.16155 8000 8000 124.122 30.804 
0.304 84.8708 21.3823 0.651642 0.163724 8000 8000 124.032 31.008 
0.306 84.3131 21.3895 0.635525 0.163068 8000 8000 122.4 31.212 
0.308 84.2387 21.465 0.645446 0.161417 8000 8000 122.584 31.108 
0.31 83.9253 21.5727 0.6307 0.164617 8000 8000 121.52 31.31 
0.312 83.7523 21.4896 0.629466 0.163029 8000 8000 121.68 31.2 
0.314 83.7156 21.7501 0.630376 0.165214 8000 8000 121.204 31.4 
0.316 83.7301 21.6763 0.628349 0.165181 8000 8000 120.396 31.6 
0.318 83.7515 21.7973 0.639424 0.165567 8000 8000 121.476 31.482 
0.32 83.1696 21.7657 0.622413 0.165603 8000 8000 120 31.68 
0.322 82.8064 21.7759 0.617222 0.167976 8000 8000 119.784 31.556 
0.324 82.2886 22.0111 0.615065 0.16763 8000 8000 118.584 31.752 
0.326 82.311 21.8393 0.612208 0.167481 8000 8000 118.664 31.948 
0.328 81.6731 21.7382 0.611775 0.1669 8000 8000 117.752 31.488 
0.33 81.4216 21.9309 0.618124 0.16778 8000 8000 118.47 31.68 
0.332 81.4311 21.9746 0.613944 0.167547 8000 8000 117.528 31.872 
0.334 81.3732 21.7789 0.613785 0.166272 8000 8000 117.568 31.73 
0.336 80.3549 21.9253 0.602988 0.16596 8000 8000 115.92 31.92 
0.338 80.4839 21.9807 0.605791 0.167115 8000 8000 116.948 32.11 
0.34 80.4588 22.0683 0.606288 0.168712 8000 8000 115.94 31.96 
0.342 80.012 22.0622 0.59391 0.168277 8000 8000 115.254 32.148 
0.344 79.9045 22.0953 0.59223 0.1698 8000 8000 114.552 32.336 
0.346 79.8074 22.1617 0.595725 0.167871 8000 8000 115.218 32.178 
0.348 79.547 22.1724 0.594471 0.167058 8000 8000 115.188 32.364 
0.35 79.1832 22.1939 0.601604 0.168121 8000 8000 114.45 32.2 
0.352 78.8841 22.1676 0.586608 0.168483 8000 8000 113.344 32.032 
0.354 78.94 22.0269 0.584545 0.167998 8000 8000 113.988 32.214 
0.356 79.1192 22.4058 0.584356 0.170779 8000 8000 113.564 32.396 
0.358 78.2603 22.1386 0.579326 0.166123 8000 8000 112.77 31.862 
0.36 78.567 22.1996 0.577108 0.166695 8000 8000 112.32 32.04 
0.362 77.6419 22.1778 0.571553 0.165517 8000 8000 112.22 31.856 
0.364 77.2529 22.2929 0.568186 0.167982 8000 8000 110.656 32.032 
0.366 77.7601 22.3109 0.576944 0.170345 8000 8000 111.264 32.208 
0.368 77.4708 22.3389 0.571653 0.168047 8000 8000 112.24 32.016 
0.37 77.1538 22.2276 0.56633 0.166063 8000 8000 110.63 32.19 
0.372 76.7904 22.1449 0.569399 0.166099 8000 8000 110.484 31.992 
0.374 76.8204 22.2975 0.567616 0.168566 8000 8000 110.704 32.164 
0.376 76.0177 22.4484 0.551509 0.170045 8000 8000 108.664 32.336 
0.378 76.2897 22.4495 0.565118 0.168635 8000 8000 109.998 32.508 
0.38 76.1995 22.3847 0.548564 0.169743 8000 8000 108.68 32.68 
0.382 75.4518 22.5345 0.554005 0.172384 8000 8000 107.724 32.852 
0.384 76.3294 22.4817 0.561794 0.171857 8000 8000 109.44 32.64 
0.386 76.0171 22.3353 0.566533 0.172371 8000 8000 109.624 32.424 
0.388 75.273 22.4517 0.551282 0.169111 8000 8000 107.864 32.592 
0.39 75.261 22.4446 0.547769 0.171078 8000 8000 108.42 32.37 
0.392 75.4256 22.6035 0.548359 0.170917 8000 8000 107.8 32.536 
0.394 75.1858 22.4275 0.545858 0.174045 8000 8000 107.168 32.702 
0.396 74.6142 22.6776 0.546492 0.173239 8000 8000 107.316 32.868 
0.398 74.6567 22.6816 0.549522 0.172204 8000 8000 107.062 33.034 
0.4 74.7484 22.6233 0.554895 0.172442 8000 8000 108.4 32.8 
0.402 74.1934 22.6313 0.540776 0.170736 8000 8000 105.726 32.562 
0.404 73.8675 22.6524 0.542454 0.169928 8000 8000 105.848 32.724 
0.406 73.5886 22.5942 0.540942 0.170264 8000 8000 105.56 32.886 
0.408 73.2231 22.3222 0.545822 0.169118 8000 8000 105.672 32.232 
0.41 72.9413 22.4965 0.537699 0.173156 8000 8000 104.96 32.8 
0.412 73.0995 22.5554 0.53296 0.172619 8000 8000 104.648 32.548 
0.414 72.858 22.6599 0.532634 0.173003 8000 8000 104.328 32.706 
0.416 72.1237 22.7049 0.523696 0.173725 8000 8000 103.168 32.864 
0.418 72.4206 22.6812 0.522378 0.173065 8000 8000 103.246 33.022 
0.42 72.2182 22.5735 0.527861 0.170762 8000 8000 103.74 32.34 
0.422 71.7738 22.6258 0.517171 0.170153 8000 8000 102.124 32.916 
0.424 72.0716 22.7508 0.521491 0.172503 8000 8000 102.608 33.072 
0.426 71.9979 22.7687 0.521545 0.17053 8000 8000 102.666 32.802 
0.428 71.5273 22.6934 0.513622 0.171285 8000 8000 102.292 32.956 
0.43 71.0607 22.713 0.510974 0.173393 8000 8000 101.48 32.68 
0.432 71.1404 22.7889 0.514215 0.171806 8000 8000 101.52 32.832 
0.434 70.4498 22.7306 0.514133 0.173186 8000 8000 101.122 32.984 
0.436 70.7658 22.8884 0.509943 0.173552 8000 8000 101.152 33.136 
0.438 71.1644 22.7392 0.517158 0.17324 8000 8000 101.616 33.288 
0.44 70.372 22.7037 0.511178 0.171563 8000 8000 101.2 33 
0.442 70.2339 22.8033 0.512815 0.173259 8000 8000 100.776 33.15 
0.444 70.2131 22.8445 0.513225 0.173766 8000 8000 101.232 33.3 
0.446 69.7421 22.7436 0.506225 0.176913 8000 8000 99.458 33.45 
0.448 69.378 22.7663 0.502656 0.172501 8000 8000 99.008 33.152 
0.45 69.6763 22.6923 0.505499 0.170483 8000 8000 99 32.85 
0.452 68.7456 22.7515 0.497442 0.17288 8000 8000 98.536 32.996 
0.454 69.6834 22.7986 0.501708 0.172149 8000 8000 99.426 33.142 
0.456 69.3683 22.8164 0.499071 0.173561 8000 8000 98.952 33.288 
0.458 68.5245 22.9227 0.494884 0.175361 8000 8000 98.47 33.434 
0.46 68.3368 22.7755 0.497119 0.173016 8000 8000 97.52 33.12 
0.462 69.0974 22.8106 0.497362 0.173669 8000 8000 98.868 32.802 
0.464 68.2848 22.7549 0.492895 0.175284 8000 8000 97.44 32.944 
0.466 68.6551 22.8778 0.493851 0.174548 8000 8000 97.86 33.086 
0.468 67.7736 22.8732 0.490231 0.175563 8000 8000 96.876 33.228 
0.47 68.0803 22.8735 0.498066 0.173968 8000 8000 97.76 32.9 
0.472 67.9135 22.857 0.493589 0.173699 8000 8000 97.232 33.512 
0.474 67.3393 22.7077 0.488444 0.174265 8000 8000 96.222 33.18 
0.476 67.334 22.9364 0.480809 0.172698 8000 8000 95.676 33.32 
0.478 67.052 22.8253 0.483376 0.174308 8000 8000 95.6 32.982 
0.48 67.0565 23.0017 0.48535 0.176894 8000 8000 95.52 33.6 
0.482 66.5923 22.7503 0.483242 0.172642 8000 8000 94.472 33.258 
0.484 66.6734 22.8747 0.479179 0.175442 8000 8000 94.864 33.396 
0.486 66.5933 22.873 0.477226 0.172875 8000 8000 95.256 33.048 
0.488 66.4659 22.8285 0.479403 0.173482 8000 8000 94.672 33.184 
0.49 65.7966 22.8505 0.473815 0.175245 8000 8000 94.08 33.32 
0.492 65.8702 22.9522 0.46824 0.173858 8000 8000 93.48 32.964 
0.494 66.0003 22.8969 0.472125 0.17419 8000 8000 93.366 33.098 
0.496 65.4414 22.9321 0.4658 0.176841 8000 8000 93.248 33.232 
0.498 65.6634 22.8434 0.469177 0.172575 8000 8001 93.126 32.868 


==> data/fig2.txt <==
%x 0 1 
0.01 44.6166 8.06106 0.0537887 0.0390308 8000 8000 46.62 9.78 
0.02 88.2612 15.5494 0.128618 0.0725229 8000 8000 92.86 19.04 
0.03 130.724 22.269 0.222093 0.097837 8000 8000 138.63 27.66 
0.04 171.665 28.4984 0.338484 0.129262 8000 8000 184 35.88 
0.05 209.945 34.2138 0.484066 0.156631 8000 8000 228.6 43.45 
0.06 247.254 39.4956 0.630709 0.178612 8000 8000 273.3 50.1 
0.07 280.385 44.4283 0.81277 0.201765 8000 8000 317.24 56.56 
0.08 312.179 49.0315 0.990272 0.21991 8000 8000 361.6 62.24 
0.09 339.394 53.0463 1.17495 0.240835 8000 8000 405.63 67.68 
0.1 365.486 56.5475 1.35857 0.253595 8000 8000 450 71.7 
0.11 384.406 60.4399 1.52477 0.271663 8000 8000 493.68 76.89 
0.12 401.994 63.2972 1.64765 0.284888 8000 8000 525 80.28 
0.13 419.386 66.2381 1.7756 0.292376 8000 8000 541.97 83.46 
0.14 432.302 69.0631 1.88354 0.306796 8000 8000 551.18 87.36 
0.15 441.99 71.6529 1.96759 0.314567 8000 8000 562.95 90.6 
0.16 448.624 74.1026 1.98068 0.328319 8000 8000 567.04 93.92 
0.17 458.082 75.9175 2.03605 0.326206 8000 8000 578.17 95.2 
0.18 462.323 78.1839 2.03057 0.335652 8000 8000 582.12 98.1 
0.19 465.643 79.7472 2.04549 0.339313 8000 8000 584.63 99.37 
0.2 471.418 81.7679 2.12799 0.341524 8000 8000 597 101.8 
0.21 470.554 83.5891 2.07316 0.352123 8000 8000 595.14 104.58 
0.22 471.621 84.5714 2.04511 0.34917 8000 8000 590.92 104.94 
0.23 472.967 86.4666 2.02936 0.357488 8000 8000 592.94 107.64 
0.24 473 87.5862 2.05116 0.354996 8000 8000 590.64 108.48 
0.25 470.286 88.8843 1.98044 0.355298 8000 8000 589.75 109.5 
0.26 470.327 90.0918 1.99721 0.36142 8000 8000 587.34 111.54 
0.27 468.904 90.826 1.98496 0.355002 8000 8000 585.36 111.78 
0.28 466.451 91.9584 1.9675 0.361474 8000 8000 581.84 113.4 
0.29 464.271 92.9287 1.91305 0.360696 8000 8000 577.1 113.68 
0.3 460.141 93.6677 1.85406 0.357527 8000 8000 565.8 114.3 
0.31 458.584 94.8591 1.84812 0.358316 8000 8000 566.37 115.94 
0.32 454.482 95.2762 1.79615 0.358484 8000 8000 559.36 116.16 
0.33 453.024 95.8193 1.79768 0.360997 8000 8000 559.02 117.15 
0.34 449.291 96.6198 1.74305 0.360883 8000 8000 550.46 117.98 
0.35 445.605 97.1714 1.71173 0.359281 8000 8000 544.6 117.95 
0.36 441.619 97.3299 1.66897 0.355167 8000 8000 540.36 118.08 
0.37 439.107 98.2042 1.66382 0.357479 8000 8000 538.35 119.14 
0.38 434.665 99.0365 1.58464 0.355292 8000 8000 527.44 120.46 
0.39 432.52 99.4791 1.60173 0.352762 8000 8000 526.89 119.73 
0.4 428.084 100.17 1.5456 0.355685 8000 8000 516.4 120.8 
0.41 424.357 100.485 1.52334 0.357882 8000 8000 512.09 121.36 
0.42 421.836 100.788 1.47701 0.349277 8000 8000 507.78 120.96 
0.43 416.797 101.292 1.48507 0.353456 8000 8000 502.67 122.12 
0.44 413.758 101.704 1.44102 0.348423 8000 8000 498.96 121.88 
0.45 409.859 101.637 1.39793 0.345552 8000 8000 492.75 121.95 
0.46 408.835 101.998 1.40733 0.346126 8000 8000 491.28 122.36 
0.47 402.949 102.02 1.3582 0.347477 8000 8000 483.16 122.2 
0.48 398.73 102.493 1.3412 0.345516 8000 8000 476.64 122.4 
0.49 396.812 102.354 1.29893 0.339829 8000 8000 474.32 122.01 
0.51 44.6338 44.1251 0.0540917 0.0505782 8000 8000 46.62 46.29 
0.52 88.3869 87.4595 0.125216 0.122408 8000 8000 92.88 92.2 
0.53 130.653 129.422 0.221955 0.22856 8000 8000 138.51 137.25 
0.54 171.778 169.686 0.336096 0.373569 8000 8000 183.88 181.76 
0.55 210.447 207.739 0.475896 0.578533 8000 8000 228.9 225.85 
0.56 247.462 243.2 0.634436 0.794408 8000 8000 273.36 268.56 
0.57 280.917 272.811 0.804774 1.11124 8000 8000 317.52 310.94 
0.58 311.733 299.688 0.989579 1.44384 8000 8000 361.28 352.72 
0.59 339.5 320.536 1.17671 1.78 8000 8000 405.63 393.75 
0.6 363.608 334.88 1.34461 2.14059 8000 8000 450 435.3 
0.61 384.526 340.561 1.52034 2.47246 8000 8000 493.35 476.41 
0.62 403.68 343.889 1.65342 2.75882 8000 8000 528.48 518.88 
0.63 418.293 337.244 1.76071 2.93874 8000 8000 540.41 555.49 
0.64 431.312 334.313 1.88002 3.08072 8000 8000 553.42 574.7 
0.65 440.879 322.483 1.93451 3.14552 8000 8000 557.7 549 
0.66 451.11 314.857 2.01148 3.12902 8000 8000 569.76 527.52 
0.67 457.44 299.982 2.03956 2.96238 8000 8000 575.96 476.34 
0.68 463.047 287.106 2.08223 2.79607 8000 8000 584.64 445.32 
0.69 466.838 279.043 2.06788 2.70048 8000 8000 588.81 427.69 
0.7 470.397 266.949 2.08005 2.48682 8000 8000 592.8 400.8 
0.71 471.413 258.22 2.10898 2.34831 8000 8000 592.83 380.52 
0.72 473.296 250.481 2.08686 2.17082 8000 8000 596.86 367.62 
0.73 474.233 245.196 2.05051 2.09086 8000 8000 594.78 356.5 
0.74 473.364 236.846 2.08139 1.8571 8000 8000 596.64 339.84 
0.75 471.461 231.853 2.0449 1.81054 8000 8000 591.75 328.5 
0.76 468.988 224.429 1.98453 1.63235 8000 8000 585.78 318.24 
0.77 469.493 220.636 1.97552 1.55747 8000 8000 583.2 307.8 
0.78 467.046 216.721 1.93925 1.49923 8000 8000 581.56 302.68 
0.79 464.064 213.362 1.90529 1.41711 8000 8000 574.2 292.61 
0.8 461.795 209.039 1.88116 1.34213 8000 8000 572.4 285 
0.81 458.278 203.756 1.86073 1.26572 8000 8000 564.51 275.28 
0.82 455.502 202.265 1.7979 1.22856 8000 8000 561.28 272 
0.83 451.848 199.834 1.76139 1.19866 8000 8000 554.4 267.63 
0.84 449.049 195.581 1.72111 1.15033 8000 8000 550.12 261.8 
0.85 445.726 193.144 1.72538 1.10704 8000 8000 546.7 256.2 
0.86 442.271 190.662 1.68069 1.05944 8000 8000 537.48 251.64 
0.87 437.815 189.129 1.63213 1.02467 8000 8000 534.65 249.01 
0.88 435.255 185.84 1.62388 0.974123 8000 8000 530.86 242.82 
0.89 431.664 184.682 1.57301 0.969046 8000 8000 523.38 240.24 
0.9 428.639 183.191 1.55279 0.929541 8000 8000 518.4 238 
0.91 423.767 180.282 1.51721 0.908161 8000 8000 511.27 232.88 
0.92 420.699 178.619 1.50105 0.881567 8000 8000 506.1 229.32 
0.93 418.307 177.317 1.47614 0.857816 8000 8000 504.82 227.04 
0.94 413.99 175.535 1.44742 0.847008 8000 8000 499.84 224.84 
0.95 410.059 173.419 1.40773 0.817249 8000 8000 491.4 220.05 
0.96 408.57 172.517 1.38376 0.793845 8000 8000 488.06 218.04 
0.97 403.487 170.269 1.39441 0.785621 8000 8000 485.04 216.2 
0.98 399.19 170.101 1.32063 0.778695 8000 8000 478.56 215.52 
0.99 397.712 167.757 1.33463 0.73801 8000 8000 476.77 210.7 
1.01 44.6205 48.5776 0.0554836 0.0125507 8000 8000 46.67 49.11 
1.02 88.273 97.0849 0.12779 0.0273296 8000 8000 92.84 98.16 
1.03 130.778 145.409 0.220883 0.050882 8000 8000 138.69 147.15 
1.04 171.416 193.606 0.343656 0.0726531 8000 8000 183.72 196 
1.05 210.352 241.541 0.476245 0.119807 8000 8000 228.65 244.85 
1.06 246.971 289.112 0.639596 0.178921 8000 8000 273.06 293.58 
1.07 281.054 336.326 0.809932 0.250175 8000 8000 317.38 342.23 
1.08 312.499 382.908 0.988681 0.359369 8000 8000 361.6 390.8 
1.09 338.789 428.236 1.1813 0.521541 8000 8000 405.63 439.38 
1.1 363.427 472.477 1.36109 0.722605 8000 8000 450 487.8 
1.11 384.507 515.148 1.50987 0.970635 8000 8000 493.35 536.25 
1.12 402.071 554.955 1.63934 1.29246 8000 8000 524.88 584.04 
1.13 420.483 592.982 1.79214 1.65202 8000 8000 550.29 632.19 
1.14 430.396 628.162 1.8359 2.00885 8000 8000 547.68 680.26 
1.15 440.575 651.895 1.96385 2.64589 8000 8000 561.15 727.8 
1.16 448.63 677.453 2.00977 3.1837 8000 8000 564.8 776 
1.17 456.262 693.566 2.02603 3.7619 8000 8000 574.6 823.82 
1.18 463.464 706.004 2.05331 4.38064 8000 8000 583.74 871.56 
1.19 467.514 706.701 2.09161 5.00819 8000 8000 589.57 919.41 
1.2 467.977 707.048 2.07382 5.55741 8000 8000 590 967.2 
1.21 469.33 699.737 2.05401 6.02599 8000 8000 589.26 1014.93 
1.22 474.711 681.38 2.08447 6.42448 8000 8000 595.76 1062.82 
1.23 471.365 667.65 2.02698 6.81597 8000 8000 589.49 1111.13 
1.24 471.966 644.14 2.03311 7.02878 8000 8000 592.8 1159.2 
1.25 471.235 618.843 2.00425 7.16838 8000 8000 592.25 1203.5 
1.26 471.914 596.95 2.01224 7.2421 8000 8000 591.5 1241.76 
1.27 468.557 573.029 1.9836 7.24295 8000 8000 582.66 1234.44 
1.28 465.782 554.365 1.92537 7.16336 8000 8000 577.92 1129.52 
1.29 462.31 523.857 1.89711 6.95821 8000 8000 573.04 1000.21 
1.3 460.412 504.949 1.86129 6.74164 8000 8000 569.7 909 
1.31 457.447 481.197 1.82764 6.58417 8000 8000 564.51 860.87 
1.32 455.316 462.521 1.8121 6.22576 8000 8000 560.32 783.68 
1.33 451.739 438.941 1.78484 5.90805 8000 8000 557.37 715.44 
1.34 448.684 426.576 1.75851 5.75541 8000 8000 551.14 689.18 
1.35 445.031 409.222 1.73542 5.39261 8000 8000 547.75 652.4 
1.36 442.899 393.643 1.7085 5.05642 8000 8000 540.72 615.24 
1.37 438.789 375.266 1.64679 4.4807 8000 8000 533.91 569.8 
1.38 435.063 364.701 1.64389 4.21982 8000 8000 529.72 555.18 
1.39 430.026 352.381 1.58618 4.00534 8000 8000 524.55 525.72 
1.4 427.956 339.965 1.52556 3.76798 8000 8000 519.2 500 
1.41 423.292 333.848 1.51719 3.62099 8000 8000 512.5 487.9 
1.42 420.181 324.493 1.4785 3.44442 8000 8000 504.84 470.82 
1.43 418.529 314.043 1.48499 3.09627 8000 8000 504.82 450.64 
1.44 414.48 303.992 1.45936 2.85097 8000 8000 498.08 437.36 
1.45 411.018 296.853 1.41047 2.64542 8000 8000 492.75 423 
1.46 407.174 289.674 1.38488 2.383 8000 8000 486.68 403.42 
1.47 404.965 285.791 1.37234 2.3479 8000 8000 485.04 406.08 
1.48 399.524 278.858 1.33842 2.23704 8000 8000 477.6 389.28 
1.49 396.639 275.254 1.31706 2.19509 8000 8000 472.85 379.75 
1.51 44.6309 49.3774 0.0539814 0.00527526 8000 8000 46.66 49.6 
1.52 88.361 98.7235 0.124609 0.0110936 8000 8000 92.76 99.18 
1.53 130.814 148.034 0.220436 0.0186896 8000 8000 138.54 148.77 
1.54 171.206 197.286 0.343333 0.0276433 8000 8000 183.72 198.28 
1.55 210.193 246.518 0.48377 0.0382235 8000 8000 228.8 247.8 
1.56 247.79 295.685 0.634533 0.0523863 8000 8000 273.36 297.3 
1.57 281.104 344.766 0.812193 0.0708601 8000 8000 317.52 346.78 
1.58 312.018 393.86 0.999773 0.0885472 8000 8000 361.44 396.24 
1.59 339.809 442.704 1.16293 0.121456 8000 8000 405.54 445.68 
1.6 363.588 491.459 1.3457 0.15747 8000 8000 450 495.1 
1.61 384.204 540.011 1.51488 0.205999 8000 8000 494.01 544.39 
1.62 401.982 588.063 1.64653 0.292579 8000 8000 525.72 593.76 
1.63 417.756 635.625 1.76365 0.409786 8000 8000 539.37 643.11 
1.64 431.108 683.337 1.86577 0.505514 8000 8000 550.76 692.44 
1.65 443.408 729.511 1.95557 0.693724 8000 8000 562.95 741.75 
1.66 450.689 774.502 2.00715 0.925756 8000 8000 570.24 790.88 
1.67 457.526 818.291 2.03947 1.22546 8000 8000 576.3 839.97 
1.68 462.661 862.007 2.0803 1.48558 8000 8000 583.2 889.38 
1.69 466.746 900.465 2.09591 1.93263 8000 8000 589.57 938.41 
1.7 468.281 934.659 2.05447 2.52855 8000 8000 591.2 987.4 
1.71 470.448 969.514 2.03813 3.00599 8000 8000 588.84 1036.56 
1.72 472.591 992.487 2.0836 3.77507 8000 8000 594.66 1085.48 
1.73 472.97 1017.05 2.03443 4.44798 8000 8000 591.1 1134.82 
1.74 471.229 1029.14 2.02005 5.2815 8000 8000 587.52 1183.68 
1.75 472.128 1040.83 2.02386 6.0238 8000 8000 588.75 1232.75 
1.76 470.452 1046.26 1.99134 6.8358 8000 8000 587.86 1281.8 
1.77 467.055 1037.44 1.93991 7.62162 8000 8000 581.85 1330.83 
1.78 465.31 1025.73 1.91848 8.41284 8000 8000 574.84 1379.84 
1.79 463.613 1018.45 1.93594 9.01528 8000 8000 577.1 1428.83 
1.8 461.582 1001.35 1.91383 9.62029 8000 8000 573 1478.1 
1.81 458.539 994.869 1.87426 10.2168 8000 8000 567.61 1527.06 
1.82 452.113 961.535 1.79986 10.5655 8000 8000 559.04 1576 
1.83 453.477 929.276 1.78119 10.9792 8000 8000 557.7 1625.25 
1.84 448.275 911.526 1.73702 11.3588 8000 8000 549.44 1674.16 
1.85 445.301 872.146 1.73045 11.4646 8000 8000 544.6 1723.4 
1.86 442.383 843.521 1.66368 11.6754 8000 8000 538.92 1772.28 
1.87 439.32 811.561 1.65457 11.717 8000 8000 532.43 1819.29 
1.88 434.734 790.736 1.64998 11.8302 8000 8000 532.76 1866.18 
1.89 431.841 764.092 1.60087 11.794 8000 8000 524.16 1907.49 
1.9 426.705 732.524 1.50883 11.6638 8000 8000 514.8 1932.8 
1.91 425.336 703.244 1.53451 11.5486 8000 8000 513.32 1728.97 
1.92 420.967 672.994 1.49522 11.2758 8000 8000 509.04 1524.18 
1.93 417.651 648.056 1.46987 10.9889 8000 8000 502.67 1338.16 
1.94 413.063 618.952 1.43325 10.6133 8000 8000 495 1239.04 
1.95 409.999 595.245 1.41763 10.5008 8000 8000 491.4 1149.75 
1.96 407.304 577.103 1.3972 10.2313 8000 8000 489.9 1051.1 
1.97 403.73 542.53 1.35682 9.29631 8000 8000 482.69 953.63 
1.98 401.265 521.383 1.34366 8.95828 8000 8000 478.56 900.48 
1.99 396.528 506.514 1.28386 8.91323 8000 8000 472.36 859.95 
2.01 44.6131 49.6472 0.0551453 0.00295878 8000 8000 46.64 49.77 
2.02 88.2007 99.2861 0.128697 0.00597566 8000 8000 92.78 99.54 
2.03 130.622 148.908 0.2249 0.00940235 8000 8000 138.54 149.28 
2.04 171.347 198.523 0.340439 0.0135057 8000 8000 183.76 199.04 
2.05 210.2 248.108 0.484154 0.0186579 8000 8000 228.85 248.8 
2.06 247.213 297.667 0.644832 0.0254182 8000 8000 273.54 298.5 
2.07 280.579 347.24 0.814474 0.0303191 8000 8000 317.31 348.25 
2.08 312.5 396.736 0.994482 0.0408984 8000 8000 361.44 397.92 
2.09 340.035 446.236 1.17726 0.0493952 8000 8000 405.63 447.66 
2.1 364.255 495.741 1.35193 0.058256 8000 8000 450.1 497.4 
2.11 385.479 545.135 1.52775 0.076562 8000 8000 493.79 547.03 
2.12 405.204 594.449 1.66456 0.0957802 8000 8000 530.52 596.64 
2.13 418.49 643.891 1.76396 0.109196 8000 8000 541.97 646.36 
2.14 430.931 692.772 1.87134 0.152216 8000 8000 552.58 695.94 
2.15 440.835 741.991 1.94946 0.192996 8000 8000 560.25 745.8 
2.16 449.947 790.922 1.98281 0.243299 8000 8000 567.36 795.36 
2.17 458.139 839.774 2.03999 0.269512 8000 8000 577.83 844.9 
2.18 464.567 888.147 2.09779 0.369687 8000 8000 587.88 894.6 
2.19 466.065 936.37 2.07219 0.472865 8000 8000 587.67 944.11 
2.2 470.399 983.21 2.06952 0.659452 8000 8000 592.8 993.6 
2.21 470.98 1030.41 2.05675 0.806373 8000 8000 592.83 1043.28 
2.22 473.358 1077.23 2.08271 0.996674 8000 8000 597.74 1092.74 
2.23 472.029 1122.08 2.04412 1.28613 8000 8000 592.02 1142.41 
2.24 473.323 1164.9 2.0445 1.65868 8000 8000 594.96 1191.84 
2.25 473.11 1205.41 2.04273 2.15958 8000 8000 593.5 1241.5 
2.26 470.593 1240.65 1.98182 2.82697 8000 8000 586.04 1290.9 
2.27 468.986 1275.38 1.96639 3.39331 8000 8000 583.74 1340.55 
2.28 466.08 1300.73 1.95183 4.22467 8000 8000 581.28 1389.92 
2.29 464.066 1330.44 1.9219 4.8914 8000 8000 577.39 1439.27 
2.3 459.342 1347.73 1.85984 5.81467 8000 8000 569.7 1488.9 
2.31 456.838 1362.58 1.84906 6.6761 8000 8000 563.58 1538.53 
2.32 454.652 1367.9 1.85816 7.69954 8000 8000 559.36 1587.84 
2.33 452.248 1367.32 1.77979 8.73006 8000 8000 556.38 1637.13 
2.34 448.676 1357.3 1.72991 9.64819 8000 8000 549.44 1686.74 
2.35 446.862 1353.26 1.73512 10.4984 8000 8000 547.75 1736 
2.36 441.919 1344.66 1.69539 11.317 8000 8000 541.44 1785.6 
2.37 437.955 1310.96 1.66448 12.2045 8000 8000 532.8 1834.83 
2.38 434.473 1318.22 1.60756 12.8418 8000 8000 528.2 1884.42 
2.39 430.275 1276.78 1.5744 13.559 8000 8000 521.04 1934.01 
2.4 428.281 1250.97 1.5633 14.1814 8000 8000 519.6 1983.2 
2.41 423.54 1220.28 1.53235 14.7548 8000 8000 512.5 2032.78 
2.42 422.39 1197.37 1.51632 15.1708 8000 8000 510.3 2082.36 
2.43 418.633 1176.61 1.47035 15.5537 8000 8000 503.1 2131.94 
2.44 413.491 1142.07 1.42486 15.8769 8000 8000 495.88 2181.08 
2.45 411.303 1100.96 1.42359 16.1034 8000 8000 494.55 2230.65 
2.46 407.513 1075.8 1.41633 16.2501 8000 8000 490.36 2280.22 
2.47 403.003 1037.02 1.35316 16.4224 8000 8000 482.22 2329.79 
2.48 400.648 992.307 1.33215 16.2576 8000 8000 478.08 2378.4 
2.49 397.67 977.553 1.31686 16.6783 8000 8000 476.28 2427.95 
2.51 44.5973 49.7721 0.0548653 0.00177173 8000 8000 46.62 49.85 
2.52 88.2655 99.5426 0.126733 0.00369762 8000 8000 92.8 99.7 
2.53 130.786 149.296 0.219405 0.00625394 8000 8000 138.57 149.55 
2.54 171.348 199.053 0.34371 0.0086999 8000 8000 184.04 199.4 
2.55 211.003 248.802 0.475565 0.0108611 8000 8000 228.85 249.2 
2.56 247.037 298.526 0.63926 0.0146432 8000 8000 273.18 299.04 
2.57 280.796 348.265 0.804455 0.018523 8000 8000 317.24 348.88 
2.58 311.697 397.986 0.99404 0.0214466 8000 8000 361.36 398.72 
2.59 339.926 447.702 1.16352 0.0248763 8000 8000 405.54 448.56 
2.6 364.836 497.386 1.36205 0.0310916 8000 8000 450.1 498.4 
2.61 384.722 547.041 1.51549 0.0362982 8000 8000 493.57 548.13 
2.62 403.622 596.714 1.66536 0.0472371 8000 8000 528.36 597.96 
2.63 418.966 646.28 1.78154 0.0580624 8000 8000 545.74 647.66 
2.64 430.792 695.942 1.87027 0.0683412 8000 8000 550.06 697.48 
2.65 442.042 745.451 1.93418 0.0844808 8000 8000 560.7 747.3 
2.66 451.684 795.051 2.01716 0.0879162 8000 8000 568.8 797.12 
2.67 456.955 844.523 2.04369 0.109743 8000 8000 574.09 846.94 
2.68 462.383 893.971 2.08623 0.128135 8000 8000 582.84 896.58 
2.69 468.979 943.252 2.10838 0.167136 8000 8000 589.57 946.39 
2.7 469.59 992.45 2.06853 0.206163 8000 8000 589.8 996.2 
2.71 471.849 1041.92 2.0914 0.233708 8000 8000 595.35 1046.01 
2.72 472.468 1091.05 2.09778 0.265089 8000 8000 596.2 1095.82 
2.73 471.975 1139.63 2.04951 0.359704 8000 8000 592.94 1145.4 
2.74 473.421 1187.93 2.05134 0.472257 8000 8000 594.96 1195.2 
2.75 472.027 1236.67 2.03116 0.515733 8000 8000 592.75 1245 
2.76 469.792 1284.15 1.98155 0.74035 8000 8000 587.34 1294.54 
2.77 467.905 1331.24 1.95762 0.884255 8000 8000 581.04 1344.33 
2.78 466.687 1378.06 1.95612 1.13123 8000 8000 583.24 1394.12 
2.79 461.71 1422.92 1.86674 1.44496 8000 8000 571.59 1443.62 
2.8 459.711 1465.78 1.84188 1.90884 8000 8000 567 1493.4 
2.81 459.806 1507.22 1.87376 2.40125 8000 8000 568.54 1543.18 
2.82 454.926 1545.54 1.80832 2.94535 8000 8000 561.92 1592.96 
2.83 451.726 1582.81 1.79569 3.51797 8000 8000 558.36 1642.41 
2.84 449.686 1608.63 1.77289 4.58549 8000 8000 551.82 1692.18 
2.85 444.832 1636.66 1.71989 5.36132 8000 8000 544.6 1741.95 
2.86 443.223 1652.89 1.68291 6.44981 8000 8000 541.8 1791.36 
2.87 438.59 1674.92 1.65209 7.24923 8000 8000 533.91 1841.12 
2.88 434.537 1681.96 1.59354 8.31361 8000 8000 527.82 1890.88 
2.89 432.789 1675.06 1.5752 9.69334 8000 8000 524.16 1940.64 
2.9 428.455 1689.13 1.5588 10.5572 8000 8000 518 1990 
2.91 423.714 1683.47 1.51702 11.5351 8000 8000 512.5 2039.75 
2.92 420.118 1662.91 1.47125 12.7366 8000 8000 505.68 2089.5 
2.93 416.294 1644.72 1.45249 13.7652 8000 8000 501.38 2138.82 
2.94 414.457 1637.35 1.46818 14.6111 8000 8000 498.96 2188.56 
2.95 410.893 1608.77 1.40918 15.6355 8000 8000 494.1 2238.3 
2.96 407.484 1587.74 1.41038 16.337 8000 8000 490.82 2288.04 
2.97 404.087 1568.6 1.38093 17.0087 8000 8000 485.98 2337.78 
2.98 401.167 1545.22 1.34951 17.7043 8000 8000 479.04 2387.04 
2.99 396.057 1507.28 1.29392 18.3117 8000 8000 471.38 2436.77 
3.01 44.6173 49.8414 0.0547158 0.00123762 8000 8000 46.62 49.9 
3.02 88.3268 99.6804 0.127313 0.00259832 8000 8000 92.96 99.8 
3.03 130.761 149.515 0.221863 0.00398788 8000 8000 138.78 149.7 
3.04 171.527 199.341 0.337491 0.0058764 8000 8000 183.88 199.56 
3.05 210.414 249.174 0.482761 0.00724124 8000 8000 228.95 249.45 
3.06 246.693 298.997 0.640074 0.00862018 8000 8000 273.12 299.34 
3.07 280.841 348.812 0.82016 0.010735 8000 8000 317.38 349.23 
3.08 311.129 398.614 0.994538 0.0138599 8000 8000 361.44 399.04 
3.09 340.108 448.432 1.18223 0.0164012 8000 8000 405.54 448.92 
3.1 363.188 498.237 1.34954 0.0181494 8000 8000 450 498.8 
3.11 384.966 548.016 1.49898 0.0224757 8000 8000 493.24 548.68 
3.12 404.207 597.816 1.64686 0.024307 8000 8000 526.56 598.56 
3.13 417.363 647.574 1.7466 0.0325939 8000 8000 536.9 648.44 
3.14 431.68 697.317 1.84623 0.0379936 8000 8000 549.36 698.32 
3.15 441.938 747.12 1.92458 0.0423526 8000 8000 557.55 748.2 
3.16 449.734 796.838 1.98605 0.0468449 8000 8000 563.52 798.08 
3.17 457.274 846.581 2.04437 0.0531148 8000 8000 579.7 847.96 
3.18 462.318 896.168 2.04407 0.07512 8000 8000 580.86 897.84 
3.19 467.218 945.958 2.09251 0.0733736 8000 8000 589 947.72 
3.2 468.937 995.645 2.0507 0.0802577 8000 8000 587.8 997.4 
3.21 471.195 1045.16 2.09669 0.104407 8000 8000 594.72 1047.27 
3.22 472.637 1094.78 2.10142 0.120022 8000 8000 598.4 1097.14 
3.23 472.48 1144.41 2.03746 0.131754 8000 8000 591.79 1147.01 
3.24 472.779 1193.8 2.06324 0.166929 8000 8000 594.48 1196.64 
3.25 471.067 1243.05 2.04735 0.22569 8000 8000 591.75 1246.5 
3.26 469.836 1292.75 2.0388 0.210591 8000 8000 588.64 1296.36 
3.27 468.268 1341.76 1.9756 0.287297 8000 8000 582.66 1346.22 
3.28 466.511 1390.81 1.97387 0.329888 8000 8000 579.04 1396.08 
3.29 462.685 1439.84 1.9026 0.38797 8000 8000 573.62 1445.94 
3.3 458.723 1488.35 1.83866 0.520453 8000 8000 567 1495.8 
3.31 459.07 1537.2 1.83764 0.619111 8000 8000 566.06 1545.66 
3.32 455.587 1584.42 1.79949 0.809143 8000 8000 560.96 1595.52 
3.33 452.484 1632.23 1.77063 0.958395 8000 8000 554.4 1645.05 
3.34 447.902 1678.14 1.75693 1.28885 8000 8000 549.44 1694.9 
3.35 444.575 1724.87 1.72667 1.49038 8000 8000 543.2 1744.75 
3.36 443.452 1767.33 1.68071 1.95453 8000 8000 541.08 1794.24 
3.37 437.707 1808.73 1.63715 2.53624 8000 8000 532.06 1844.08 
3.38 435.207 1848.85 1.62798 3.16864 8000 8000 530.48 1893.92 
3.39 431.112 1885.13 1.60733 3.88356 8000 8000 526.11 1943.76 
3.4 428.379 1916.46 1.53567 4.69257 8000 8000 518 1993.6 
3.41 424.389 1944.36 1.53429 5.67337 8000 8000 514.55 2043.44 
3.42 419.817 1961.85 1.49522 6.83735 8000 8000 506.94 2093.28 
3.43 417.17 1975.74 1.4752 7.98833 8000 8000 503.1 2142.69 
3.44 413.405 1991.86 1.44211 9.15025 8000 8000 497.2 2192.52 
3.45 411.158 1990.36 1.43904 10.344 8000 8000 495.9 2242.35 
3.46 406.934 1983.44 1.36793 11.7006 8000 8000 488.06 2292.18 
3.47 403.835 1981.51 1.34922 12.8253 8000 8000 484.1 2342.01 
3.48 401.364 1984.15 1.33001 13.9068 8000 8000 478.08 2391.84 
3.49 397.446 1982.48 1.31758 14.9372 8000 8000 474.81 2441.67 
3.51 44.5475 49.8814 0.0563232 0.000927128 8000 8000 46.61 49.92 
3.52 88.2145 99.7612 0.129614 0.00181911 8000 8000 92.9 99.84 
3.53 130.711 149.637 0.222314 0.00275042 8000 8000 138.6 149.76 
3.54 171.67 199.513 0.338017 0.00393198 8000 8000 183.92 199.68 
3.55 210.365 249.38 0.47668 0.00543369 8000 8000 228.85 249.6 
3.56 246.663 299.25 0.644121 0.00664979 8000 8000 273.18 299.52 
3.57 281.183 349.12 0.808638 0.00774417 8000 8000 317.45 349.44 
3.58 312.052 398.977 0.984148 0.00971132 8000 8000 361.44 399.28 
3.59 339.674 448.835 1.17691 0.0111492 8000 8000 405.54 449.19 
3.6 363.068 498.689 1.35491 0.0134446 8000 8000 450 499.1 
3.61 385.684 548.546 1.52177 0.0147859 8000 8000 493.9 549.01 
3.62 402.773 598.391 1.6574 0.0172661 8000 8000 526.56 598.92 
3.63 417.644 648.234 1.75733 0.0204497 8000 8000 537.16 648.83 
3.64 432.877 698.051 1.8572 0.0236286 8000 8000 550.76 698.74 
3.65 442.923 747.89 1.95711 0.028268 8000 8000 562.65 748.65 
3.66 450.004 797.716 2.01726 0.0291933 8000 8000 571.2 798.56 
3.67 457.704 847.526 2.06159 0.0344782 8000 8000 579.53 848.47 
3.68 464.2 897.339 2.09563 0.0397787 8000 8000 588.6 898.38 
3.69 469.103 947.158 2.11731 0.0425697 8000 8000 595.08 948.29 
3.7 471.593 996.942 2.11691 0.0503978 8000 8000 593.6 998.2 
3.71 471.407 1046.7 2.06857 0.0549615 8000 8000 592.83 1047.9 
3.72 473.341 1096.46 2.08579 0.0642301 8000 8000 595.32 1097.8 
3.73 471.358 1146.24 2.03285 0.0684021 8000 8000 589.72 1147.7 
3.74 472.371 1195.98 2.06968 0.0778583 8000 8000 593.28 1197.6 
3.75 473.265 1245.62 2.03172 0.0929687 8000 8000 594 1247.5 
3.76 469.026 1295.3 1.97086 0.107955 8000 8000 583.96 1297.4 
3.77 467.644 1344.96 1.97285 0.119872 8000 8000 583.2 1347.3 
3.78 465.277 1394.66 1.95015 0.132198 8000 8000 577.64 1397.2 
3.79 462.149 1444.12 1.88064 0.167191 8000 8000 571.01 1447.1 
3.8 461.39 1493.69 1.88801 0.186344 8000 8000 573 1497 
3.81 458.543 1543.24 1.84493 0.195734 8000 8000 565.75 1546.9 
3.82 455.051 1592.17 1.79864 0.286629 8000 8000 561.6 1596.8 
3.83 451.619 1641.67 1.75408 0.303948 8000 8000 554.4 1646.7 
3.84 448.32 1690.42 1.7602 0.409955 8000 8000 550.12 1696.6 
3.85 446.064 1739.27 1.71777 0.477341 8000 8000 546 1746.5 
3.86 440.436 1788.38 1.66434 0.577737 8000 8000 536.04 1796.04 
3.87 439.18 1836.3 1.6359 0.695279 8000 8000 534.28 1845.93 
3.88 434.537 1883.66 1.60471 0.914421 8000 8000 528.2 1895.82 
3.89 433.11 1932.74 1.57899 0.959776 8000 8000 523.77 1945.71 
3.9 428.333 1978.2 1.55411 1.34037 8000 8000 518 1995.2 
3.91 424.426 2022.18 1.53663 1.80002 8000 8000 513.32 2045.08 
3.92 420.992 2066.37 1.48401 2.2318 8000 8000 507.78 2094.96 
3.93 417.157 2108.53 1.4446 2.8169 8000 8000 500.95 2144.84 
3.94 414.639 2149.51 1.43649 3.34767 8000 8000 498.52 2194.72 
3.95 410.122 2184.3 1.41325 4.17826 8000 8000 493.2 2244.6 
3.96 407.526 2217.07 1.41037 5.03992 8000 8000 489.9 2294.48 
3.97 402.65 2240.24 1.3394 6.32806 8000 8000 480.81 2344.36 
3.98 399.833 2264.19 1.37344 7.36087 8000 8000 480.48 2394.24 
3.99 397.649 2281.42 1.32555 8.55845 8000 8000 475.79 2444.12 
4.01 44.6188 49.9084 0.0541347 0.000739484 8000 8000 46.64 49.94 
4.02 88.3742 99.8163 0.126824 0.00144978 8000 8000 92.92 99.88 
4.03 130.632 149.721 0.222789 0.00217179 8000 8000 138.42 149.82 
4.04 171.484 199.625 0.3411 0.00312487 8000 8000 183.76 199.76 
4.05 210.663 249.523 0.477801 0.00419289 8000 8000 228.95 249.7 
4.06 247.028 299.427 0.636021 0.00480049 8000 8000 273.06 299.64 
4.07 280.903 349.319 0.812312 0.00660684 8000 8000 317.38 349.58 
4.08 311.623 399.219 0.992522 0.00784997 8000 8000 361.36 399.52 
4.09 339.087 449.114 1.18333 0.00836921 8000 8000 405.63 449.46 
4.1 364.9 499.011 1.34067 0.00962952 8000 8000 450.1 499.4 
4.11 383.81 548.898 1.49756 0.0104799 8000 8000 492.14 549.34 
4.12 402.903 598.778 1.64706 0.0123045 8000 8000 527.04 599.28 
4.13 418.698 648.665 1.80018 0.0156053 8000 8000 547.43 649.22 
4.14 429.513 698.528 1.86609 0.0188144 8000 8000 547.4 699.16 
4.15 440.582 748.427 1.95287 0.0175475 8000 8000 557.85 748.95 
4.16 451.752 798.283 2.02184 0.0210697 8000 8000 575.04 798.88 
4.17 457.874 848.175 2.03524 0.0230603 8000 8000 575.28 848.81 
4.18 463.564 898.035 2.06794 0.0256575 8000 8000 583.56 898.74 
4.19 467.035 947.874 2.04832 0.0306472 8000 8000 587.67 948.67 
4.2 469.987 997.744 2.06352 0.0322513 8000 8000 590.4 998.6 
4.21 473.17 1047.57 2.12189 0.0361472 8000 8000 597.03 1048.32 
4.22 474.069 1097.39 2.07944 0.044473 8000 8000 596.2 1098.24 
4.23 472.005 1147.27 2.05772 0.0445819 8000 8000 592.94 1148.16 
4.24 473.312 1197.1 2.05366 0.0503781 8000 8000 592.8 1198.08 
4.25 472.165 1246.92 2.00619 0.0553644 8000 8000 590.75 1248 
4.26 471.5 1296.7 2.00853 0.0654958 8000 8000 588.12 1297.92 
4.27 468.192 1346.53 1.94202 0.0709748 8000 8000 584.01 1347.84 
4.28 465.045 1396.31 1.95952 0.0738693 8000 8000 577.92 1397.76 
4.29 462.413 1445.99 1.90166 0.0906536 8000 8000 574.78 1447.68 
4.3 461.051 1495.78 1.87781 0.0952157 8000 8000 571.2 1497.6 
4.31 458.468 1545.51 1.83803 0.11361 8000 8000 563.58 1547.52 
4.32 455.422 1595.17 1.80474 0.126589 8000 8000 559.68 1597.44 
4.33 451.346 1644.75 1.74603 0.14915 8000 8000 553.41 1647.36 
4.34 449.32 1694.53 1.74468 0.153699 8000 8000 552.16 1697.28 
4.35 445.583 1743.96 1.70585 0.204501 8000 8000 543.9 1747.2 
4.36 441.967 1793.35 1.66094 0.244835 8000 8000 535.68 1797.12 
4.37 438.498 1842.88 1.65399 0.27483 8000 8000 537.61 1847.04 
4.38 436.29 1892.75 1.62099 0.254148 8000 8000 529.34 1896.96 
4.39 431.353 1941.72 1.59456 0.352313 8000 8000 524.55 1946.88 
4.4 428.713 1990.72 1.56728 0.40485 8000 8000 519.6 1996.8 
4.41 425.306 2039.47 1.5372 0.503767 8000 8000 518.24 2046.31 
4.42 420.918 2088.33 1.49222 0.643817 8000 8000 509.88 2096.22 
4.43 417.931 2136.4 1.49284 0.798792 8000 8000 505.68 2146.13 
4.44 413.898 2184.6 1.4643 1.05625 8000 8000 498.08 2196.04 
4.45 410.968 2232.39 1.42945 1.13016 8000 8000 493.2 2245.95 
4.46 406.268 2279.67 1.40453 1.31788 8000 8000 486.68 2295.86 
4.47 403.367 2322.92 1.37514 1.88465 8000 8000 483.63 2345.77 
4.48 400.167 2367.86 1.32849 2.28522 8000 8000 477.12 2395.68 
4.49 396.12 2407.07 1.31659 3.03263 8000 8000 471.87 2445.59 
4.51 44.6466 49.9272 0.0534772 0.000555593 8000 8000 46.65 49.95 
4.52 88.418 99.8535 0.126355 0.00113156 8000 8000 92.86 99.9 
4.53 130.881 149.778 0.218956 0.00183624 8000 8000 138.66 149.85 
4.54 171.716 199.702 0.335178 0.00240918 8000 8000 183.92 199.8 
4.55 211.168 249.626 0.468894 0.00299409 8000 8000 228.85 249.75 
4.56 246.594 299.548 0.637171 0.00384121 8000 8000 273.18 299.7 
4.57 280.508 349.467 0.816651 0.00459059 8000 8000 317.52 349.65 
4.58 312.89 399.386 0.984 0.00545243 8000 8000 361.6 399.6 
4.59 339.396 449.303 1.17307 0.00635476 8000 8000 405.54 449.55 
4.6 362.739 499.216 1.35462 0.00740248 8000 8000 450 499.5 
4.61 383.737 549.133 1.51347 0.00798581 8000 8000 492.8 549.45 
4.62 401.882 599.05 1.63838 0.00913092 8000 8000 522.12 599.4 
4.63 419.811 648.962 1.78975 0.0101808 8000 8000 547.56 649.35 
4.64 430.494 698.857 1.87043 0.012093 8000 8000 550.76 699.16 
4.65 441.772 748.779 1.94009 0.0131776 8000 8000 559.65 749.1 
4.66 451.834 798.671 2.00709 0.0159013 8000 8000 570.08 799.04 
4.67 458.316 848.567 2.03098 0.0164295 8000 8000 578.68 848.98 
4.68 461.501 898.477 2.01673 0.0189622 8000 8000 580.14 898.92 
4.69 466.098 948.361 2.08151 0.0217032 8000 8000 586.72 948.86 
4.7 468.05 998.249 2.05199 0.0231762 8000 8000 589.6 998.8 
4.71 470.303 1048.15 2.04096 0.0240044 8000 8000 588.21 1048.74 
4.72 470.954 1098.05 2.01038 0.0266588 8000 8000 587.4 1098.68 
4.73 471.845 1147.9 2.01271 0.0303205 8000 8000 593.17 1148.62 
4.74 471.947 1197.79 2.05992 0.033475 8000 8000 594.72 1198.56 
4.75 473.211 1247.66 2.06013 0.0389621 8000 8000 593.25 1248.5 
4.76 467.919 1297.53 1.94926 0.0420694 8000 8000 583.96 1298.44 
4.77 467.693 1347.37 1.94534 0.0469926 8000 8000 580.23 1348.38 
4.78 466.075 1397.25 1.92129 0.0466783 8000 8000 578.48 1398.32 
4.79 464.915 1447.05 1.89621 0.0563273 8000 8000 575.36 1448.26 
4.8 462.051 1496.92 1.8726 0.0612956 8000 8000 570.9 1498.2 
4.81 457.646 1546.73 1.84177 0.0696662 8000 8000 564.51 1548.14 
4.82 454.446 1596.56 1.77998 0.079791 8000 8000 558.72 1598.08 
4.83 451.72 1646.36 1.77741 0.0831178 8000 8000 554.73 1648.02 
4.84 449.321 1696.08 1.74053 0.0938331 8000 8000 551.14 1697.96 
4.85 445.936 1745.86 1.69965 0.108055 8000 8000 544.25 1747.9 
4.86 441.133 1795.7 1.66331 0.111633 8000 8000 536.76 1797.84 
4.87 438.47 1845.4 1.65303 0.123741 8000 8000 535.02 1847.78 
4.88 435.632 1895.1 1.59794 0.141607 8000 8000 528.96 1897.72 
4.89 431.406 1944.59 1.59468 0.174559 8000 8000 524.94 1947.66 
4.9 427.115 1994.22 1.54071 0.192 8000 8000 516.4 1997.6 
4.91 423.996 2043.81 1.5046 0.223549 8000 8000 511.68 2047.54 
4.92 420.997 2093.62 1.51022 0.218568 8000 8000 509.46 2097.48 
4.93 418.324 2142.73 1.50035 0.309537 8000 8000 508.26 2147.42 
4.94 414.104 2192.34 1.43668 0.320926 8000 8000 498.08 2197.36 
4.95 410.238 2241.44 1.43984 0.412368 8000 8000 493.65 2246.85 
4.96 407.002 2290.65 1.39807 0.464006 8000 8000 488.52 2296.78 
4.97 404.084 2339.23 1.40687 0.579077 8000 8000 484.57 2346.71 
4.98 400.601 2388.23 1.36252 0.647477 8000 8000 479.52 2396.64 
4.99 397.584 2436.22 1.35232 0.838006 8000 8001 476.77 2446.57 

